Asynchronous Model Predictive Control Under Model Mismatch: Stability and Performance Guarantees

Certainty-equivalence model predictive control (CE-MPC) is widely used for its simplicity and efficiency, but theoretical guarantees under asynchronous feedback remain limited. This paper establishes stability and performance guarantees for asynchronous CE-MPC of input-constrained nonlinear systems. We first derive a nominal stability condition and competitive-ratio bound that explicitly account for inter-execution intervals without prescribing a feedback mechanism. A value-function perturbation analysis for quadratic stage costs then accommodates additive, potentially non-smooth model mismatch without constraint qualification conditions. Combining these results yields stability criteria and competitive-ratio bounds for CE-MPC under general asynchronous feedback, including event/self-triggered and multi-step MPC. The guarantees explicitly relate prediction horizon, inter-execution time, and uncertainty magnitude, quantifying performance degradation relative to an ideal infinite-horizon controller. These results clarify tradeoffs between feedback frequency, model accuracy, and horizon length, guiding asynchronous MPC design using approximate or learned models.

==> 1-major_content/intro_text.txt <==
To address the issues that arise from having an imperfect model, adaptive MPC is commonly employed, integrating MPC with a system identification module \cite{adetola2009adaptive}. Typical approaches use the comparison error \cite{fukushima2007adaptive}, neural networks \cite{son2022learning}, and Bayesian inference \cite{dogan2023regret}. On the other hand, data-driven MPC \cite{berberich2020data} has also emerged as a promising method for handling model uncertainty by directly using input-output data. However, while much of the literature focuses on the stability, feasibility, and robustness of MPC, studies that provide performance analysis are limited. \qt{mention more papers with different modeling technique and adaptive or learning strategies}

Relaxed dynamic programming (RDP) is a notable framework for analyzing the performance of MPC controllers compared to that of the idealized infinite-horizon optimal control problem \cite{lincoln2006relaxing}. RDP quantifies the suboptimality gap by analyzing a general value function that describes the energy-decreasing characteristic along the closed-loop system trajectory \cite{giselsson2010adaptive, grune2008infinite}. For uncertain systems, recent extensions analyze the effect of disturbances for nonlinear systems \cite{schwenkel2020robust} and a class of parameterized linear systems where the true matrices of the system lie in a known polytope \cite{moreno2022performance}. However, performance analysis of MPC for general linear systems with modeling errors remains unexplored. \qt{focus on performance analysis for MPC, touching on regret and may competitive ratio}

Second paragraph:

Simple disturbance model - 
nonlinear -
1. Schwenkel, robust ecomonic model
2. Manzano, robust learning-based MPC (holder, important!!)
3. Cannon, Robust Tubes in Nonlinear Model Predictive Control - linearization
4. Mayne, Tube-based robust nonlinear model predictive control


Residual model - 

nonlinear
1. Adetola, adaptive mpc for constrained nonlinear
2. Kohler, a computationally efficient
3. Zavala, the advanced-step NMPC

linear
3. Dogan, regret analysis of learning-based MPC
4. Tongxin, Certifying blackbox

parametric uncertain systems
Nonlinear ....
1. Wabersich, cautious-Bayesian MPC
2. Yiheng Lin, Bounded-regret MPC

Linear ....
No additive disturbance
1. Moreno-Mora, performance bounds of adaptive MPC
2. Fleming, Robust Tube MPC for Linear Systems With Multiplicative Uncertainty

additive disturbance
2. Chen, ROBUST MPC
3. Bujarbaruah, a simple robust MPC
4. Arcari, stochastic mpc
5. Lorenzen, robust MPC with recursive model update
6. calafiore, ROBUST MODEL PREDICTIVE CONTROL via scenario optimization

Third paragraph -
RDP - Lincoln (original paper)
mention the performance is important using the work of Mayne2014 (Section 2.2.3)
(certain systems) - Grune 2008, Grune book, Grune 2010 timevarying, Grune NMPC without terminal, kholer tail 2021, kholer nmpc 2023
(disturbance) - Schwenkel - robust economic
(adaptive) - Giselsson
(self-triggered) - Lu2020
(linear parametric, not consistent) - Moreno-Mora - parametric
(linear nonparametric, consistent) - MYself



regret of mpc - 
Yiheng Lin, Bounded-regret MPC
Arcari, stochastic mpc, (no comparison)
Dogan, Partially-unknown cost
Yiheng Lin, perturbation-based

competitive-ratio - 
Yiheng Lin, perturbation-based
robustness and consistency - 
		

unconstrained LQR - 
Mania - certainty equivalence is optimal for online LQR
Bruce Lee, adaptive LQR
Shengling, Shi, suboptimality



